SN 2017hpa: A carbon-rich type Ia supernova

We present the optical (UBVRI) and ultraviolet (Swift-UVOT) photometry, and optical spectroscopy of Type Ia supernova SN 2017hpa. We study broadband UV+optical light curves and low resolution spectroscopy spanning from $-13.8$ to $+108$~d from the maximum light in $B$-band. The photometric analysis indicates that SN 2017hpa is a normal type Ia with $\Delta m_{B}(15) = 0.98\pm0.16$ mag and $M_{B}=-19.45\pm0.15$ mag at a distance modulus of $\mu = 34.08\pm0.09$ mag. The $(uvw1-uvv)$ colour evolution shows that SN 2017hpa falls in the NUV-blue group. The $(B-V)$ colour at maximum is bluer in comparison to normal type Ia supernovae. Spectroscopic analysis shows that the Si II 6355 absorption feature evolves rapidly with a velocity gradient, $\dot{v}=128\pm 7$ km s$^{-1}$ d$^{-1}$. The pre-maximum phase spectra show prominent C II 6580 {\AA} absorption feature. The C II 6580 {\AA} line velocity measured from the observed spectra is lower than the velocity of Si II 6355 {\AA}, which could be due to a line of sight effect. The synthetic spectral fits to the pre-maximum spectra using syn++ indicate the presence of a high velocity component in the Si II absorption, in addition to a photospheric component. Fitting the observed spectrum with the spectral synthesis code TARDIS, the mass of unburned C in the ejecta is estimated to be $\sim 0.019$~$M_{\odot}$. The peak bolometric luminosity is $L^{bol}_{peak} = 1.43\times10^{43}$ erg s$^{-1}$. The radiation diffusion model fit to the bolometric light curve indicates $0.61\pm0.02$ $M_\odot$ of $^{56}$Ni is synthesized in the explosion.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
